Text-to-Image Generation Grounded by Fine-Grained User Attention

Localized Narratives is a dataset with detailed natural language descriptions of images paired with mouse traces that provide a sparse, fine-grained visual grounding for phrases. We propose TReCS, a sequential model that exploits this grounding to generate images. TReCS uses descriptions to retrieve segmentation masks and predict object labels aligned with mouse traces. These alignments are used to select and position masks to generate a fully covered segmentation canvas; the final image is produced by a segmentation-to-image generator using this canvas. This multi-step, retrieval-based approach outperforms existing direct text-to-image generation models on both automatic metrics and human evaluations: overall, its generated images are more photo-realistic and better match descriptions.

==> figures/example_images/captions.txt <==
350607_50.png,In this picture we see ground on which a bench is present. On the bench a large bed sheet is placed. In the background there is ground containing grass visible.
158945_36.png,We can able to see a elephant is walking, above the elephant there is a seat. Under this hut a person is standing. Background there is a mountain with plants. On ground there is a grass.
473015_35.png,This picture contains a white duck which is swimming in water and this water might be in pond and lake. On bottom of picture, we see leaves and twigs.
334371_55.png,In this image, we can see few vehicles are passing on the road. In the middle, there is a fencing, poles, lights, a man is walking. And background, we can see houses, buildings, windows, glass windows, glass doors and ladder here and sky.
528862_88.png,As we can see in the image there are trees, grass, a fence, rocks and few giraffes standing and sitting on ground.

==> figures/example_images/miro_different_captions/captions.txt <==
33759_78,In this image i can see a person wearing a green shirt and white pant and helmet is standing and holding a bat in his hand. I can see he is wearing shoes. In the background i can see the metal fence,few plants and a vehicle. I can see a ball over here.
33759_47,In the picture a boy is standing and holding a bat near to the boy there is an iron mess with the poles there are many plants near to the boy.
33759_79,In this image I can see a person with green color shirt and white pant. He is holding the bat and wearing the helmet. To the back of him there is a railing. In the back ground there are trees and the vehicle can be seen.
33759_77,In this picture we can see a boy wore helmet, shoes holding bat with his hand and standing on ground and in the background we can see fence, wall, trees.
33759_25,I can see in this image a boy is holding a bat in his hand and wearing a helmet and shoes. In the background I can see fence and plants.
90003_6,These are the two black are playing with a red color plate and It's a grass at here this is the green color iron fencing and at the top there are green trees.
90003_90,In the picture we can see two dogs which are black in color, they are walking on the grass, in the background we can see a railing with green color and trees behind it.
90003_89,Here there are two dogs playing with the toy and here there is grass present in the ground,in the back there are green color trees and here there is iron fencing.
90003_67,On the ground there is a green grass and two dogs are running. And in the front there is a dog with blue band. Behind the dog there is another dog holding a red color plate in his hand. In the background there are many trees and fencing.
90003_93,In this image there are 2 dogs running by holding a flying disk in a garden, and in back ground there are iron grills, trees, grass.
445675_15,in this picture we can see a giraffe standing and in the background we can see a mountain with grass, trees and there is a lake
445675_77,In this picture we can see a giraffe standing on a ground with small plants, stones on it and aside to this we have a water, hills with trees.
445675_87,In this picture we have a zebra standing on the grass there are some trees.
445675_28,There is a giraffe in the middle of the image, on the grass of the land. In front of it, there are plants and grass. In the background, there is water pond, trees, plants and grass on the hill, and other items.
445675_102,There is a giraffe standing and there are trees and water behind it.
